cvpaper.challenge in 2015 - A review of CVPR2015 and DeepSurvey

The "cvpaper.challenge" is a group composed of members from AIST, Tokyo Denki Univ. (TDU), and Univ. of Tsukuba that aims to systematically summarize papers on computer vision, pattern recognition, and related fields. For this particular review, we focused on reading the ALL 602 conference papers presented at the CVPR2015, the premier annual computer vision event held in June 2015, in order to grasp the trends in the field. Further, we are proposing "DeepSurvey" as a mechanism embodying the entire process from the reading through all the papers, the generation of ideas, and to the writing of paper.

==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions


==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


